Stereo performance of SST-1M at different altitudes

The SST-1M telescopes are a pair of Imaging Atmospheric Cherenkov Telescopes (IACTs) that have been operating at the Ond\v{r}ejov Observatory (510 m a.s.l.) in the Czech Republic since 2022. Optimized for detecting gamma rays in the energy range 1-300 TeV, they are capable of performing both mono and stereo observations. Despite challenging atmospheric conditions, SST-1M has successfully detected several galactic and extragalactic gamma-ray sources with energies reaching up to 200 TeV during its ongoing commissioning. In this study, we analyze the performance of the SST-1M telescopes at different locations to assess the impact of altitude and relative telescope spacing on their physics performance. The low-altitude site at 510 m a.s.l. has already been investigated using both Monte Carlo simulations and real data. For comparison, we selected an intermediate-altitude site at 1420 m a.s.l. corresponding to Pampa Amarilla in Argentina and a high-altitude site at 4270 m a.s.l. corresponding to Hanle in India - both of which offer favorable astronomical conditions.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

